Search for lepton-flavor violation in different-flavor, high-mass final states in $pp$ collisions at $\sqrt{s}=13$ TeV with the ATLAS detector

A search is performed for a heavy particle decaying into different-flavor, dilepton pairs ($e\mu$, $e\tau$ or $\mu\tau$), using 36.1 fb$^{-1}$ of proton-proton collision data at $\sqrt{s}=13$ TeV collected in 2015-2016 by the ATLAS detector at the Large Hadron Collider. No excesses over the Standard Model predictions are observed. Bayesian lower limits at the 95% credibility level are placed on the mass of a $Z^{\prime}$ boson, the mass of a supersymmetric $\tau$-sneutrino, and on the threshold mass for quantum black-hole production. For the $Z^{\prime}$ and sneutrino models, upper cross-section limits are converted to upper limits on couplings, which are compared with similar limits from low-energy experiments and which are more stringent for the $e\tau$ and $\mu\tau$ modes

==> Metadata.txt <==
Title: Search for lepton-flavor violation in different-flavor, high-mass final states in $pp$ collisions at $\sqrt{s}=13$ TeV with the ATLAS detector

Abstract: A search is performed for a heavy particle decaying into different-flavor, dilepton pairs ($e\mu$, $e\tau$ or $\mu\tau$), using 35.1 fb$^{-1}$ of proton-proton collision data at $\sqrt{s}=13$ TeV collected in 2015-2016 by the ATLAS detector at the Large Hadron Collider. No excesses over the Standard Model predictions are observed. Bayesian lower limits at the 95% credibility level are placed on the mass of a $Z^{\prime}$ boson, the mass of a supersymmetric $\tau$-sneutrino, and on the threshold mass for quantum black-hole production. For the $Z^{\prime}$ and sneutrino models, upper cross-section limits are converted to upper limits on couplings, which are compared with similar limits from low-energy experiments and which are more stringent for the $e\tau$ and $\mu\tau$ modes.

Comments: 49 pages in total, author list starting page 33, 8 figures, 8 tables, submitted to PRD. All figures including auxiliary figures are available at https://atlas.web.cern.ch/Atlas/GROUPS/PHYSICS/PAPERS/EXOT-2016-09/

Report-no: CERN-EP-2018-137

Keywords: properties, particles and fields, lepton-flavour violation

